Collective Intelligence: Decentralized Learning for Android Malware Detection in IoT with Blockchain

The widespread significance of Android IoT devices is due to its flexibility and hardware support features which revolutionized the digital world by introducing exciting applications almost in all walks of daily life, such as healthcare, smart cities, smart environments, safety, remote sensing, and many more. Such versatile applicability gives incentive for more malware attacks. In this paper, we propose a framework which continuously aggregates multiple user trained models on non-overlapping data into single model. Specifically for malware detection task, (i) we propose a novel user (local) neural network (LNN) which trains on local distribution and (ii) then to assure the model authenticity and quality, we propose a novel smart contract which enable aggregation process over blokchain platform. The LNN model analyzes various static and dynamic features of both malware and benign whereas the smart contract verifies the malicious applications both for uploading and downloading processes in the network using stored aggregated features of local models. In this way, the proposed model not only improves malware detection accuracy using decentralized model network but also model efficacy with blockchain. We evaluate our approach with three state-of-the-art models and performed deep analyses of extracted features of the relative model.

==> Images/Source/Results.csv <==
Feature,Malware,Bening,InfoGain score
permission.SEND_SMS,5128,1084,0.16
permission.READ_PHONE_STATE,"10,508","10,183",0.133
TelephonyManager;->getDeviceId,4899,2011,0.099
com.android.vending.INSTALL_REFERRER,741,7285,0.096
permission.RECEIVE_SMS,4054,1565,0.096
action.MOUNT_UNMOUNT_FILESYSTEMS,2889,781,0.082
permission.WRITE_SMS,2847,764,0.071
permission.READ_SMS,3592,1429,0.07
permission.SYSTEM_ALERT_WINDOW,4314,2276,0.069
action.SMS_RECEIVED,2421,665,0.066
TelephonyManager;->getSubscriberId,1993,387,0.057
action.USER_PRESENT,2633,912,0.056
permission.INSTALL_PACKAGES,1640,290,0.054
permission.ACCESS_MTK_MMHW,1092,29,0.047
permission.GET_TASKS,5790,5040,0.046
permission.RECEIVE_BOOT_COMPLETED,6648,6378,0.044
methods/HttpPost;-><init>,3408,1985,0.044
permission.USE_CREDENTIALS,313,3369,0.043
TelephonyManager;->getLine1Number,1429,278,0.041
permission.ACCESS_WIFI_STATE,8406,9802,0.039

